Constructing and Evaluating an Explainable Model for COVID-19 Diagnosis from Chest X-rays

In this paper, our focus is on constructing models to assist a clinician in the diagnosis of COVID-19 patients in situations where it is easier and cheaper to obtain X-ray data than to obtain high-quality images like those from CT scans. Deep neural networks have repeatedly been shown to be capable of constructing highly predictive models for disease detection directly from image data. However, their use in assisting clinicians has repeatedly hit a stumbling block due to their black-box nature. Some of this difficulty can be alleviated if predictions were accompanied by explanations expressed in clinically relevant terms. In this paper, deep neural networks are used to extract domain-specific features(morphological features like ground-glass opacity and disease indications like pneumonia) directly from the image data. Predictions about these features are then used to construct a symbolic model (a decision tree) for the diagnosis of COVID-19 from chest X-rays, accompanied with two kinds of explanations: visual (saliency maps, derived from the neural stage), and textual (logical descriptions, derived from the symbolic stage). A radiologist rates the usefulness of the visual and textual explanations. Our results demonstrate that neural models can be employed usefully in identifying domain-specific features from low-level image data; that textual explanations in terms of clinically relevant features may be useful; and that visual explanations will need to be clinically meaningful to be useful.

==> methods_old.txt <==


% \subsubsection*{Neural Models}
\begin{itemize} 

% \item \textbf{Segmentation Model:}

\item \textbf{Symptoms Model:}
Here, we build a deep model that can predict the relevant symptoms like consolidations, pleural effusions etc. The NIH Chest X-ray dataset mentioned above in Section \ref{sec:datasets} is used to train the model. The train, validation and test split provided in the dataset by default consisting of 62428, 6336, and 1518 images respectively. We train a CheXNet model minimising the binary crossentropy loss using an Adam optimizer.

After training, we infer the Symptoms model on our common final train set, so as to generate part of the input for the Symbolic Model.

\item \textbf{Radiology Model:} \label{Rad}
Here, we build a deep model that can identify the morphological symptoms (ground glass opacity, air space opacification) present in a Chest X-ray. The model takes in X-ray images along with their corresponding symptom predictions inferred from the Symptoms Model described above as inputs and outputs a morphological vector. Images from the Covidx dataset and morphological labels from Radiology Annotations dataset described in Section \ref{sec:datasets} is used to build this model. The morphological labels we aim to predict from this model are Ground Glass Opacity($GGO$) and Air Space Opacification($ASO$). In COVID-19 positive images, $GGO$ is set to 1 if the Ground Glass Opacity annotation from the radiologist is set to 1 and $ASO$ is set to 1 if any of the Bilateral or Unilateral Air Space Opacification annotations from the radiologist are set as 1. For healthy samples, both $GGO$ and $ASO$ labels are set to 0. The $GGO$ and $ASO$ labels are encoded into 4 labels : $GGO$ only, $ASO$ only, both $GGO$ and $ASO$ and Neither $GGO$ nor $ASO$. Since we don't have the annotations for pneumonia and tuberculosis patients, the 4 labels mentioned above are set to 0 and we introduce another bit in the encoding indicating that the morphological labels are missing for this sample and set it as 1. For the Covid-19 positive and healthy samples, we set the missing bit as 0. Thus, the target output vector from the Radiology model is (GGO only, ASO only, both GGO and ASO, Neither GGO nor ASO, Missing GGO and ASO). The data is split into a train, validation and test set in a stratified fashion, consisting of xx, yy and zz samples respectively. We train a deep network(shown in Figure (add figure)) by minimising the categorical crossentropy loss using an Adam optimizer. The necessary hyperparameters are tuned using the train and the validation set, and the best model is selected based on the performance on the validation set, keeping the test set completely hidden. Table xx compares the performance of our models against other baselines.

After training, we infer the Radiology model on our common final train set, so as to generate part of the input for the Symbolic Model.
\end{itemize}

% \subsubsection*{Symbolic Model}
\textbf{Decision Tree Model:} We feed this to a Decision Tree classifier, and tune hyperparameters such as the maximum depth of the tree, and the maximum number of leaves. Following this, we obtain a tree that we use to generate explanations along with the diagnosis. The variation of validation accuracy with the depth of the tree and the number of leaves is shown in Fig. \ref{depth,leaves vs acc}. The best model is selected based on the performance on the validation set, keeping the test set completely hidden. Table xx compares the performance of our models against other baselines.

\subsubsection*{Neuro-Symbolic Pipeline}

Given an image of a Chest X-ray, our neuro-symbolic pipeline, shown in Figure xx, predicts whether the image is COVID-19 positive or not along with generating explanations as explained in \ref{sec:expl}. 

The following steps are followed in the training procedure :
\begin{enumerate}
    \item Train the Segmentation Model that can isolate the lungs region taking a Chest X-ray as the input. 
    \item Train the Symptoms Model using Chest X-rays from the NIH dataset to predict the 14 symptom labels.
    \item Train the Radiology model taking in the Chest X-ray image as well as the predictions of this image on the Symptoms Model as the input to predict the morphological features as explained earlier. 
    \item Use the symptom predictions and the morphological predictions from the Symptoms Model and the Radiology Model and tain a Decision Tree Classifier to predict whether the sample is COVID-19 positive or not. 
\end{enumerate}

Once the pipeline has been trained, these are the steps followed when inferring from our pipeline and generating the explanations. The only input we require is an image of a Chest X-ray. 

\begin{enumerate}
    \item Predict the symptoms from the Symptoms model using the X-ray image.
    \item Given the symptoms and the X-ray, predict the morphological features from the Radiological model.
    \item Using the symptoms and the morphological features for a given image, use the Decision Tree to predict the presence of COVID-19.
    \item Generate the descriptive explanations from the symptoms and morphological features by binning the probabilities into Low(0-0.33), Medium(0.33-0.67) and High(0.67-1.0).
    \item Rule-based explanations are generated using the path followed by the decision tree.
    \item Generate the segmentation map using the X-ray image.
    \item Generate the gradient-weighted class activation maps(GradCAMs) on the Radiology Model to help identify the model's regions of interest. 
    
\end{enumerate}

\subsubsection*{Radiologist Involvement}
% Add the stuff we asked Dr. G to do, will add clarity in the rest of the paper
We approach a radiologist with 30 randomly sampled Chest X-ray images(COVID-19 positive - 5, healthy - 5, tuberculosis - 5 and pneumonia - 5) from the held-out test set, along with the COVID-19 diagnosis made by our model and all the explanations as stated in Section \ref{sec:expl}. We provide a web-based interface and ask the following questions in the given order :
\begin{enumerate}
    \item Prior to revealing the diagnosis of a given Chest X-ray image made by the model (true label is never revealed) or the corresponding explanations, we ask for the radiologist's diagnosis. We then reveal the diagnosis made by the model.
    \item We ask the radiologist to rate the visual quality of the image as Low, Medium or High. % justify
    \item The visual explanations(\emph{VisInd}, \emph{VisDed}) provided by our model are then displayed side by side along with the Chest X-ray. We then ask if each of these explanations individually are \emph{Useful},  \emph{Somewhat Useful} or \emph{Not Useful}. We also ask whether the \emph{VisInd} explanations was more useful, \emph{VisDed} explanations was more useful or if both are the same.
    
    \item The symbolic explanations(\emph{SymInd}, \emph{SymDed}) provided by our model are displayed side by side along with the Chest X-ray. We then ask if each of these explanations individually are \emph{Useful}, \emph{Somewhat Useful} or \emph{Not Useful}. We also ask whether the \emph{SymInd} explanations was more useful, \emph{SymDed} explanations was more useful or if both are the same. % or write that Step 3 is repeated for Symbolic Explanations
    
    \item Finally, we ask which explanations were more useful - Visual, Symbolic or both were the same.
\end{enumerate}


==> results_old.txt <==
\subsubsection{Predictive Accuracies}
% Discuss the agreement of predictions between labels, model and Dr. G.

% Include Cohen's Kappa $\kappa$, along with the tables(conf matrix like) discussing the various diagnosis/ 
We detail the predictions obtained by the Radiologist and our model in Table \ref{tab:exp-agreement}. Most importantly, we note that in 4 out of the 5 cases when the radiologist was unsure, our model gave the correct output. This points towards the utility of our system as a `Radiology Assistant' of sorts, helping the Radiologist make a decision when they are unsure.

% \begin{table}[htb!]
% \centering
% \caption{Predictions of the Radiologist (R), and the model (M)}
% \label{tab:exp-agreement}
% \begin{tabular}{lcc}
% \toprule
% \diagbox{R}{M} & Correct & Incorrect \\ \midrule
% Correct & 18 & 2 \\
% Incorrect & 4 & 1 \\
% Unsure & 4 & 1 \\ 
% \bottomrule
% \end{tabular}
% \end{table}

\subsubsection{Explanations}
% Wherever he said that traffic lights are better(twice) or symbolic is better, he gave wrong diagnosis - observation by Soundarya, can look into this a bit more if interesting

% We detail the feedback received in the tables listed below. 

% \begin{itemize}
%     \item Utility of each explanation Symptoms Ind vs Symptoms Desc in Table \ref{tab:useful-all}
%     \item Visual Ind vs Visual Desc in Table \ref{tab:useful-all}
%     \item Ind vs Ded for both in Table \ref{tab:ind_did}
%     \item Visual Explanations Usefulness vs Quality in Table \ref{tab:useful-quality-vis}
%     \item Textual Explanations Usefulness vs Quality in Table \ref{tab:useful-quality-text}
%     \item Symptoms vs Visual in Table \ref{tab:vis_symb_comp}
% \end{itemize}

We analyse the feedback received from the radiologist about our explanations, and find some interesting insights. 

\begin{itemize}
    \item Explanations are useful (There was no feedback stating that all explanations are \emph{Not Useful})
    \item Visual Explanations are useful (There was no feedback stating that both Vis-Ind and Vis-Des were \emph{Not Useful}  
    \item Textual Explanations are somewhat useful (In 20/30 cases, at least one of Text-Ind or Text-Ded explanations were \emph{Useful} or \emph{Somewhat Useful}). 
    \item Visual Explanations were found to be more useful than textual explanations, as shown in Table \ref{tab:vis_text_comp}
    \item Among visual explanations, descriptive explanations (segmentation maps) were found to be more useful, as shown in in Table \ref{tab:useful-quality-vis}. We have displayed the results for different image qualities as well. 
    \item Among textual explanations, inductive explanations (decision tree paths) were found to be more useful, as shown in in Table \ref{tab:useful-quality-text}. We have displayed the results for different image qualities as well. 
    \item Usefulness of all our explanations individually are shown in Table \ref{tab:useful-all}
\end{itemize}


% \begin{table*}[htb!]
% \caption{Visual Explanations usefulness vs. Quality}\label{tab:useful_quality}
% \centering
% \begin{tabular}{lccc}
% \toprule
% Quality & Vis-Ind Better & Both are Same & Vis-Desc Better \\ \midrule
% Low & 2 & 0 & 9 \\ 
% High & 3 & 8 & 8 \\ 
% \bottomrule
% \end{tabular}
% \end{table*}

%Visual useful not useful vs quality, Symbolic useful 


% \begin{table*}[htb!]
% \centering
% \caption{Usefulness of our explanations as rated by the radiologist}
% \label{tab:useful-all}
% \begin{tabular}{lccc}
% \toprule
%  & Useful & Somewhat Useful & Not Useful \\ \midrule
% Vis-Ind & 14 & 7 & 9 \\
% Vis-Des & 21 & 5 & 1 \\
% Sym-Ind & 17 & 1 & 12 \\
% Sym-Des & 6 & 4 & 20 \\
% \bottomrule
% \end{tabular}
% \end{table*}


% \begin{table}[htb!]
% \centering
% \caption{Inductive ($I$) vs Descriptive ($D$) Explanations}
% \label{tab:ind_did}
% \begin{tabular}{lcc}
% \toprule
% & Visual & Textual \\  \midrule
% $I>D$ & 5 & 13 \\
% $I=D$ & 8 & 15 \\ 
% $I<D$ & 17 & 2 \\
% \bottomrule
% \end{tabular}
% \end{table}


